Discovery and timing of pulsar J2016$+$3711 in supernova remnant CTB 87 with FAST

We report on our discovery of the radio pulsar, PSR J2016$+$3711, in supernova remnant (SNR) CTB 87, with a $\sim10.8\sigma$ significance of pulses, which confirms the compact nature of the X-ray point source in CTB 87. It is the first pulsar discovered in SNRs using Five-hundred-meter Aperture Spherical radio Telescope (FAST). Its integrated radio pulse profile can be well described by a single component, with a width at 50% of the peak flux density of about 28.1$^\circ$ and an effective width of about 32.2$^\circ$. The mean flux density at 1.25 GHz is estimated to be about 15.5$\mu$Jy. Combined with the non-detection of the radio pulse at lower frequencies, the radio spectral index of the pulsar is constrained to be $\lesssim 2.3$. We also present the timing solution based on 28 follow-up FAST observations. Our results reveal a period of 50.81 ms, period derivative of $7.2\times 10^{-14}$ s s$^{-1}$, and dispersion measure of 428 pc cm$^{-3}$. The strength of the equatorial surface magnetic dipole magnetic field is inferred to be about $1.9\times10^{12}$ G. Using the ephemeris obtained from the radio observations, we searched Fermi-LAT data for gamma-ray pulsations but detected no pulsed signal. We also searched for radio pulses with FAST toward the X-ray counterpart of the gamma-ray binary HESS J1832$-$093 proximate to SNR G22.7$-$00.2 but found no signal.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
